QFabric: Guarded Cross-Domain Task Recovery and Its Limits on a Linux-RTOS Board

Heterogeneous embedded boards pair a Linux application processor with a real-time microcontroller (MCU), which suggests moving a task between the two domains when its timing degrades. We present QFabric, a prototype that treats cross-domain placement as guarded recovery from a violated empirical soft real-time contract: a bounded task is compiled for both domains, monitored in windows with hysteresis, switched only after semantic and capacity admission at a quiescent epoch boundary, and committed or rolled back after probation. On an Arduino UNO Q (Cortex-A53 Linux and a Cortex-M33 running Zephyr), we characterize the stock Bridge RPC interconnect and measure five workloads in both domains under idle, CPU-load, and higher-priority SCHED_FIFO contention, with ordinary and real-time callers. Each MCU invocation costs about 19 ms of dispatch regardless of compute, the MCU runs the heaviest kernel 34x slower, and because every call traverses Linux userspace, Linux contention inflates the MCU path far more than the Linux path (p99 up to 400 ms versus 17.0 ms). Across 30 cells of a four-node chain, Linux meets every contract within 0.8% misses and QFabric correctly never migrates; a controller without hysteresis migrates in 7 cells, raising p95 by up to 177x, and probation rolls back 5 of those moves. On Linux-dispatched heterogeneous boards, migration therefore cannot isolate a task from Linux interference, and recovery guards matter chiefly by preventing harmful moves. This paper supersedes an earlier artifact release whose reported improvement arose from measurement defects that we identify. All source, raw traces, and generators are public.

==> generated/interconnect-concurrency.dat <==
workers idle_p50_ms idle_p95_ms idle_p99_ms idle_calls_per_s loaded_p50_ms loaded_p95_ms loaded_p99_ms loaded_calls_per_s
1 9.421425 10.265276 10.625709 96.745407 8.462112 11.890031 13.626635 104.668657
2 12.077366 13.079416 13.507843 148.151891 10.971867 15.534183 16.629935 155.993320
4 17.115981 18.765320 19.281890 205.682718 16.099991 20.463094 21.991139 211.999732
8 26.253887 29.798230 30.741414 257.310805 25.843481 31.169596 33.791542 261.923301


==> generated/interconnect-payload.dat <==
payload_bytes idle_p50_ms idle_p95_ms idle_calls_per_s loaded_p50_ms loaded_p95_ms loaded_calls_per_s perf_idle_p50_ms perf_idle_p95_ms perf_idle_calls_per_s perf_loaded_p50_ms perf_loaded_p95_ms perf_loaded_calls_per_s
0 7.738610 8.846025 127.193365 6.487378 10.105232 143.086263 7.286951 7.887308 137.261544 6.552551 10.531750 138.806274
1 8.057212 8.991172 123.303562 6.497804 10.423642 141.975485 7.508333 7.991828 133.684925 7.467890 11.423077 129.007841
8 9.807915 10.464623 102.535049 7.835463 11.676642 118.206118 8.984502 9.584368 110.584332 8.877729 12.914260 108.127755
32 14.449299 15.426422 68.730318 13.473556 17.037623 72.538202 14.271408 14.938669 69.814543 13.557642 17.480091 71.328214
128 32.927832 34.039365 30.225307 32.097999 35.901909 30.794014 32.532211 33.596135 30.652257 32.228620 35.836976 30.587771


==> generated/stage12-percall.dat <==
workload idle_linux idle_rt cpu_linux cpu_rt rtcontention_linux rtcontention_rt
add 0.0748 18.8107 0.1819 21.4923 0.1358 39.9850
crc32 0.1450 19.7784 5.3695 23.1704 0.2442 40.3318
fir-x1 0.0824 20.1648 5.1316 23.2193 0.2337 42.0354
fir-x64 0.4485 23.0715 7.1956 27.4175 0.7605 37.7034
fir-x512 1.3091 45.9278 9.2372 50.7623 1.5878 200.3695

